TLA-Verus: Generating and Solving Temporal Proof Obligations with LLM Agents

The TLA+ (temporal logic of actions) formal specification toolkit has seen widespread adoption in modeling modern distributed software systems including databases, storage systems, ledgers and coordination protocols. This popularity is despite its two significant limitations for software verification: Firstly, TLA+ offers no way to detect drift between software implementation and mathematical specification; secondly, TLC and TLAPS cannot provide satisfactory proofs of arbitrary temporal logic properties. We address the second limitation and take a first step towards the first by translating TLA+ specifications into Verus, an auto-active verifier built for Rust, via both a deterministic transpiler and an agentic translator. We demonstrate that our LLM-based pipeline is able to generate proof obligations from TLA+ specifications at scale, and to produce fully machine checkable proofs of both safety and liveness properties. Since temporal logic reasoning in Verus is a largely new task for LLMs, our work yields a valuable evaluation dataset, which we use to map out current generation model capabilities in Verus theorem proving.

==> balazs/data/fig10_run_outcomes.csv <==
outcome,outcome_label,alg_mean_runs,alg_frac_proofs,llm_mean_runs,llm_frac_proofs
verified,verified,1.622,1,1.616,0.986
verification_failed,verification failed,0.636,0.154,0.32,0.082
trigger_error,trigger error,0.132,0.082,1.194,0.66
name_resolution_error,name resolution error,0.072,0.068,0.256,0.248
other_compile_error,other compile error,0.042,0.034,0.042,0.038
no_result_shown,no result shown,0.392,0.144,0.206,0.09


==> balazs/data/fig1_cost.csv <==
alg_cost,llm_cost
2.0274,2.8077
1.4967,2.1978
1.1828,1.5065
4.9248,5.9971
1.0412,1.7256
1.0294,1.4609
1.2504,1.5726
1.1252,1.6358
1.0189,1.7021
2.9265,2.9374
5.0375,4.5359
5.8116,5.2855
1.2833,2.0264
1.2761,2.2235
1.1032,2.0954
12.1589,3.5296
2.2317,2.5587
3.0641,3.9884
4.9313,2.4477
3.844,2.7676
1.7672,2.0024
1.4657,1.5749
1.1616,1.2431
1.3872,1.7347
1.0012,1.3246
3.4297,3.845
3.6861,2.6808
1.7263,1.1815
1.6447,2.2464
4.323,2.1851
1.3002,1.5021
3.9731,4.7569
1.3467,1.4
1.5062,2.5202
3.6938,3.0573
1.0258,1.2621
1.0408,1.3558
1.0693,1.5976
0.8871,1.4841
1.0764,1.7852
1.3135,1.8561
1.8248,1.6307
1.1129,1.4032
1.5244,2.0001
1.0073,2.3601
1.2721,1.2614
1.0832,1.2081
2.8625,1.7052
1.3833,1.8025
3.4794,3.1104
1.8754,2.9401
3.345,3.8293
3.088,2.7331
2.1324,3.5881
1.6716,2.5856
3.3589,3.6404
1.0131,1.4707
4.308,0.6955
0.9509,1.0313
0.8553,1.3593
1.8652,1.6673
0.909,1.376
0.9387,1.247
0.9462,1.4138
0.891,1.0517
2.0989,1.373
0.8926,1.3764
0.8032,1.2685
1.3528,1.3014
8.2344,3.2975
3.147,2.4468
0.9211,2.7965
3.6958,4.0382
2.0358,3.1039
2.6178,2.9346
2.0124,2.2249
2.2074,6.6343
2.5817,3.4907
4.6653,3.0909
7.1397,9.0362
2.8733,2.7679
2.7947,2.7781
1.1773,1.3583
1.2839,1.8895
1.682,1.7673
1.4428,1.2834
2.0682,2.5167
1.575,1.2184
3.068,3.3677
0.9541,1.1345
0.888,1.4979
3.4554,3.6426
3.2372,2.6071
1.9795,2.3559
1.4388,2.2776
1.2284,2.2883
1.91,2.7357
1.8844,3.4736
1.364,2.3431
1.3189,1.8574
1.1835,2.1626
1.2988,2.6052
1.207,1.1877
2.9875,3.0215
4.32,3.8381
1.1627,4.677
3.4018,3.9007
2.7787,2.3604
0.8729,1.8266
1.1668,1.919
1.152,1.6612
0.9562,1.6775
0.8097,1.2378
2.8711,2.6067
3.1218,5.4901
0.9629,1.2493
2.9747,2.4704
2.1072,3.47
3.673,1.1654
6.1695,5.1546
4.4999,4.7761
3.8409,3.3745
1.0781,1.665
1.2912,1.7749
1.72,1.5458
3.884,1.3414
2.089,2.4326
2.9025,2.1848
3.728,2.9895
1.4962,2.0509
2.1235,2.3189
1.8971,1.8235
2.6545,3.1882
2.1974,3.0596
1.8821,2.0828
2.7618,2.3465
2.2616,1.6705
3.8022,3.1606
3.14,2.8272
2.5419,2.7853
1.5366,2.1464
1.3654,1.7423
1.2897,1.6997
1.6887,2.1425
1.1421,1.856
1.6271,2.0346
6.3293,5.3428
3.2675,2.4359
2.2836,2.271
1.0989,1.3187
4.3286,5.5708
3.7602,2.7152
2.7112,1.8171
4.0942,2.9502
6.2982,2.9239
2.7935,1.2378
4.5381,4.7208
1.0342,1.2508
1.3335,1.23
5.2861,3.7556
1.4684,1.8249
0.9075,1.1868
1.0981,1.2725
1.5069,1.9924
2.2264,2.2636
1.1221,1.5596
1.5012,1.6034
1.1079,1.4402
2.3879,1.9807
1.1625,1.6632
2.171,2.6748
2.3093,2.6595
1.7938,1.9254
1.4612,1.7347
1.6509,2.1867
1.4023,1.6406
4.2528,4.1828
3.1893,4.1258
2.0289,3.0556
2.8943,2.575
3.9372,3.3313
2.4422,2.2334
4.4919,3.106
2.8,3.4135
2.9229,3.4914
1.5878,3.8303
2.3446,3.1413
1.0346,1.5076
5.1302,4.6646
1.1435,1.7945
1.4006,1.5552
1.368,1.2081
0.966,1.7655
2.8843,3.8645
1.762,1.1832
1.0085,1.1211
1.0712,1.6202
1.0218,1.1353
0.9736,1.0497
3.8484,4.292
4.459,4.8856
3.5212,2.6714
1.4999,1.5976
1.4128,1.4098
1.0095,0.9968
1.0252,1.0168
1.0635,1.1158
2.6865,2.7181
2.8868,2.96
1.4382,5.0047
2.3842,2.5576
1.9149,3.0848
3.6391,1.962
1.2752,2.3668
1.4303,2.1878
1.0297,1.1917
1.0489,1.2618
3.2579,4.1755
0.9195,1.3706
0.9068,1.1484
0.813,1.3807
0.9603,1.0731
0.9475,1.1875
2.0938,1.6457
1.2047,1.3525
6.0838,3.9045
2.6465,3.5908
1.3851,1.3014
2.1673,1.1684
1.0869,1.9822
0.9131,2.1443
1.2099,1.7928
1.0037,1.5314
0.9878,0.9522
2.1788,3.3009
1.4655,2.4541
1.4695,2.3165
1.3701,2.5812
1.6789,3.3232
4.2318,3.0128
1.6527,3.1537
1.8876,3.2058
1.9727,2.477
1.0647,1.4089
1.7408,2.6241
1.325,1.7088
0.9536,1.3934
1.4255,1.9035
2.1389,2.9752
2.1613,1.9967
4.1405,1.5478
1.2159,1.5227
1.5146,1.5077
1.1749,1.5425
2.0496,2.4274
0.985,5.5498
1.7545,2.9979
2.6658,3.0587
2.3537,3.6218
2.5028,4.7552
4.4899,5.2538
0.9765,1.3696
1.4792,1.7885
1.0624,1.5478
1.1861,1.2052
1.2808,1.3176
1.0879,1.4386
2.2952,1.9574
2.0806,2.088
1.6024,2.1772
2.1767,2.827
1.117,1.7274
1.2092,1.7181
1.2221,1.6776
1.2766,1.559
1.096,1.8138
1.2859,1.9208
1.614,2.1484
1.3991,1.9718
1.3905,2.0681
1.3412,2.4525
2.9558,2.7509
1.3852,2.3104
1.2038,1.447
0.901,1.1481
3.6907,2.6333
1.1679,1.9881
1.4404,1.1666
1.0708,1.237
1.6342,1.7776
2.1164,1.6574
1.2514,1.0918
4.506,5.4975
4.7169,4.967
2.1192,1.7182
0.9621,1.0505
0.8976,1.1979
1.4979,1.3265
1.4205,2.709
0.9796,1.9747
1.6442,0.9863
1.7626,2.3484
0.9759,1.0737
4.77,5.6607
5.922,3.9062
4.4728,2.1283
5.1115,3.3708
3.7679,5.7283
1.9002,2.5029
4.2262,2.9825
1.8146,1.4954
3.7193,4.6783
3.176,3.2934
4.2065,2.8551
1.1175,2.072
1.0328,1.425
0.9473,1.8046
1.085,1.2762
1.1231,2.0732
2.0938,1.3326
1.3497,1.935
1.0726,1.0479
3.053,3.6431
2.0622,2.4726
2.0236,3.1658
1.6868,2.1321
2.8353,2.2371
4.1785,3.3494
2.2273,2.1445
3.6152,3.633
2.0079,1.5195
1.1158,1.1595
1.1021,1.6361
1.2176,2.0284
1.0499,1.2488
2.7524,2.3874
3.0299,2.2556
3.0576,2.7104
1.3385,2.1373
6.173,3.3108
1.0122,0.6834
1.1515,1.9986
1.3072,1.7865
1.0547,1.8098
1.3518,2.5811
0.8354,1.4316
3.5417,3.5165
5.5541,4.9401
1.5961,2.1888
1.4063,1.7174
1.3179,1.7269
1.2298,1.3824
2.4732,3.2807
1.5228,1.7313
1.1971,1.1336
1.7973,1.677
1.577,2.1646
1.9473,2.1093
1.9195,2.6139
1.4903,1.7609
4.5795,2.5674
2.8357,1.0933
1.9668,1.4532
3.4132,2.348
2.0735,2.7913
1.6926,1.9103
2.9746,3.3185
3.6595,3.2727
0.9854,1.3198
4.5063,2.1837
2.6328,3.2652
1.575,1.8774
4.0535,5.1051
1.7205,2.1512
1.5965,2.5033
1.6868,2.7887
3.897,4.528
2.1159,1.6763
1.1237,1.6727
2.8901,3.6825
1.0113,1.7013
1.7398,2.2006
1.7025,2.3635
1.5778,2.2413
0.9326,1.7551
1.6683,2.1692
2.3613,1.8861
3.8826,4.1798
3.4109,3.2659
1.4117,1.6944
2.5825,2.0432
3.9006,4.0715
1.8944,1.9131
2.6249,2.1989
1.9471,3.3957
5.2954,3.6428
1.0752,1.8711
1.0619,1.199
1.3834,1.7438
1.0804,1.6023
3.0851,3.2774
1.2487,1.5133
1.3443,2.1185
2.0516,1.4078
2.5684,2.5589
1.0395,1.7078
1.1547,1.8683
1.524,1.3698
1.5349,1.5491
1.41,6.1161
3.5988,2.6431
5.0678,3.6274
3.2125,3.4216
0.798,1.3081
2.7691,3.403
1.7822,2.7094
1.0247,1.0814
0.8513,1.0906
1.0578,1.6223
0.9626,1.5353
0.8523,1.5083
0.8995,1.5325
0.9996,1.3502
1.0846,1.3894
1.0221,1.3819
1.1923,1.3627
0.8858,1.4483
2.8575,3.375
1.0052,1.3457
1.4128,1.1203
3.7845,4.955
2.3516,2.6064
2.7097,2.0379
1.4748,1.5664
1.5179,1.2712
1.7472,2.1935
1.1459,1.151
2.3668,2.2427
1.5621,1.3387
1.4372,1.4002
1.0297,1.2006
2.2691,2.1748
2.2857,2.3184
2.1328,2.1653
2.0157,2.7269
1.614,1.9243
2.3932,2.4158
1.0903,1.203
3.7248,4.1603
0.9512,1.8008
1.2026,1.7581
1.6773,1.8958
2.0131,1.6551
1.3246,1.7515
1.8657,2.421
1.7979,2.2139
1.869,2.0718
4.7663,4.8396
1.2092,1.1858
1.1088,1.7161
0.849,1.2337
3.5205,3.0448
3.884,3.2356
1.5686,2.511
1.2584,5.0469
1.0831,1.5102
1.2351,1.7849
1.1886,1.6279
0.8554,1.591
2.0235,2.5403
3.1836,3.206
2.5663,2.0823
3.0463,4.2895
2.2156,2.0939
2.4768,2.5148
1.4477,2.357
1.3146,1.7839
1.9195,1.9891
1.6814,1.9721
4.3551,3.2814
2.5203,3.3636
2.2772,2.4743
4.3596,2.5172
1.5793,2.1625
1.9768,2.7332
3.2309,2.1858
3.8754,2.5806
4.9889,3.0252
3.7949,2.3737
2.7067,0.5492
1.425,1.9874
1.6269,1.8947
1.4409,2.0926
1.2256,1.4465
1.4203,1.4039
1.5672,1.4546
0.9576,1.7093


==> balazs/data/fig4_ecdf_rlimit_alg.csv <==
rlimit,F
62,0.0004
1233,0.00282
2687,0.00524
2844,0.00766
3234,0.01008
3403,0.0129
3478,0.01532
3541,0.01773
3668,0.02015
3763,0.02257
3921,0.02539
4004,0.02781
4256,0.03023
4345,0.03265
4453,0.03507
4642,0.03789
4768,0.04031
4900,0.04272
4980,0.04514
5051,0.04756
5112,0.05038
5321,0.0528
5388,0.05522
5482,0.05764
5638,0.06006
5722,0.06288
5833,0.0653
6009,0.06771
6141,0.07013
6265,0.07255
6424,0.07537
6542,0.07779
6697,0.08021
6771,0.08263
6822,0.08505
6975,0.08787
7098,0.09029
7255,0.0927
7347,0.09512
7465,0.09754
7613,0.10036
7662,0.10278
7733,0.1052
7815,0.10762
7847,0.11004
7896,0.11286
7935,0.11528
8064,0.11769
8130,0.12011
8159,0.12253
8237,0.12535
8287,0.12777
8341,0.13019
8376,0.13261
8415,0.13503
8497,0.13785
8559,0.14027
8626,0.14268
8707,0.1451
8812,0.14752
8882,0.15034
8978,0.15276
9012,0.15518
9091,0.1576
9159,0.16002
9214,0.16284
9279,0.16526
9335,0.16767
9433,0.17009
9475,0.17251
9517,0.17533
9585,0.17775
9627,0.18017
9661,0.18259
9722,0.18501
9834,0.18783
9848,0.19025
9887,0.19266
9940,0.19508
9989,0.1975
10026,0.20032
10053,0.20274
10125,0.20516
10178,0.20758
10234,0.2104
10257,0.21282
10282,0.21524
10362,0.21765
10409,0.22007
10508,0.22289
10543,0.22531
10579,0.22773
10655,0.23015
10689,0.23257
10737,0.23539
10765,0.23781
10811,0.24023
10851,0.24264
10885,0.24506
10950,0.24788
10997,0.2503
11054,0.25272
11072,0.25514
11110,0.25756
11174,0.26038
11223,0.2628
11269,0.26522
11298,0.26763
11362,0.27005
11391,0.27287
11442,0.27529
11492,0.27771
11526,0.28013
11572,0.28255
11606,0.28537
11677,0.28779
11710,0.29021
11770,0.29262
11806,0.29504
11868,0.29786
11948,0.30028
11967,0.3027
11998,0.30512
12080,0.30754
12128,0.31036
12187,0.31278
12245,0.3152
12292,0.31761
12332,0.32003
12388,0.32285
12446,0.32527
12479,0.32769
12534,0.33011
12573,0.33253
12617,0.33535
12698,0.33777
12823,0.34019
12859,0.3426
12900,0.34502
12970,0.34784
13033,0.35026
13090,0.35268
13182,0.3551
13242,0.35752
13308,0.36034
13361,0.36276
13405,0.36518
13471,0.36759
13497,0.37001
13557,0.37283
13604,0.37525
13664,0.37767
13693,0.38009
13748,0.38251
13821,0.38533
13870,0.38775
13915,0.39017
13970,0.39258
14022,0.395
14091,0.39782
14120,0.40024
14136,0.40266
14187,0.40508
14220,0.4079
14265,0.41032
14297,0.41274
14357,0.41516
14420,0.41757
14488,0.4204
14559,0.42281
14611,0.42523
14641,0.42765
14750,0.43007
14796,0.43289
14890,0.43531
14938,0.43773
15035,0.44015
15133,0.44256
15221,0.44538
15323,0.4478
15442,0.45022
15501,0.45264
15591,0.45506
15707,0.45788
15750,0.4603
15892,0.46272
16114,0.46514
16172,0.46755
16268,0.47037
16325,0.47279
16397,0.47521
16466,0.47763
16515,0.48005
16597,0.48287
16663,0.48529
16731,0.48771
16820,0.49012
16963,0.49254
17030,0.49536
17085,0.49778
17124,0.5002
17189,0.50262
17284,0.50504
17367,0.50786
17537,0.51028
17602,0.5127
17717,0.51511
17875,0.51753
18028,0.52035
18120,0.52277
18208,0.52519
18265,0.52761
18357,0.53003
18500,0.53285
18536,0.53527
18644,0.53769
18874,0.5401
18943,0.54252
19105,0.54534
19259,0.54776
19351,0.55018
19501,0.5526
19607,0.55502
19765,0.55784
19840,0.56026
20037,0.56268
20171,0.56509
20288,0.56751
20387,0.57033
20564,0.57275
20625,0.57517
20694,0.57759
20840,0.58001
20919,0.58283
20989,0.58525
21063,0.58767
21293,0.59008
21362,0.5925
21517,0.59532
21605,0.59774
21738,0.60016
21908,0.60258
22010,0.6054
22189,0.60782
22459,0.61024
22654,0.61266
22897,0.61507
23138,0.6179
23290,0.62031
23499,0.62273
23716,0.62515
23792,0.62757
23926,0.63039
24172,0.63281
24314,0.63523
24406,0.63765
24541,0.64006
24800,0.64289
25154,0.6453
25439,0.64772
25649,0.65014
25804,0.65256
26055,0.65538
26235,0.6578
26398,0.66022
26614,0.66264
26872,0.66505
27175,0.66788
27364,0.67029
27625,0.67271
27789,0.67513
27909,0.67755
28401,0.68037
28663,0.68279
28985,0.68521
29077,0.68763
29198,0.69004
29601,0.69287
30010,0.69528
30257,0.6977
30391,0.70012
30597,0.70254
30804,0.70536
31075,0.70778
31212,0.7102
31574,0.71262
31760,0.71503
32140,0.71786
32242,0.72027
32515,0.72269
33055,0.72511
33229,0.72753
33648,0.73035
33997,0.73277
34296,0.73519
34614,0.73761
35083,0.74002
35393,0.74285
35781,0.74526
36018,0.74768
36402,0.7501
36691,0.75252
37338,0.75534
37548,0.75776
37984,0.76018
38329,0.7626
39009,0.76501
39475,0.76784
39889,0.77025
40278,0.77267
40696,0.77509
41110,0.77751
41823,0.78033
42217,0.78275
42646,0.78517
42988,0.78759
43503,0.79
44294,0.79283
44596,0.79524
44905,0.79766
45355,0.80008
45911,0.8029
46508,0.80532
46967,0.80774
47414,0.81016
48223,0.81258
49547,0.8154
50991,0.81782
51479,0.82023
52400,0.82265
53219,0.82507
53912,0.82789
54529,0.83031
55318,0.83273
56295,0.83515
58223,0.83757
58873,0.84039
59928,0.84281
60589,0.84522
62317,0.84764
63967,0.85006
65946,0.85288
66993,0.8553
68414,0.85772
69351,0.86014
71722,0.86256
74865,0.86538
76318,0.8678
78525,0.87021
80221,0.87263
81820,0.87505
82537,0.87787
83071,0.88029
83953,0.88271
84939,0.88513
87266,0.88755
89641,0.89037
91828,0.89279
94868,0.8952
96478,0.89762
98016,0.90004
102574,0.90286
105104,0.90528
111373,0.9077
114124,0.91012
116062,0.91254
120636,0.91536
129459,0.91778
133436,0.92019
139069,0.92261
144299,0.92503
151311,0.92785
154212,0.93027
163764,0.93269
169822,0.93511
174370,0.93753
178547,0.94035
183398,0.94277
195715,0.94518
214543,0.9476
223481,0.95002
240817,0.95284
247951,0.95526
261685,0.95768
279254,0.9601
295705,0.96252
322885,0.96534
345193,0.96775
374405,0.97017
398004,0.97259
441955,0.97501
533596,0.97783
601416,0.98025
678688,0.98267
803085,0.98509
894985,0.98751
1065732,0.99033
2112922,0.99274
3387486,0.99516
7688194,0.99758
28738949,1.0


==> balazs/data/fig4_ecdf_rlimit_llm.csv <==
rlimit,F
1251,0.00041
1513,0.00287
1723,0.00533
2137,0.0078
2602,0.01026
2777,0.01272
3069,0.01518
3216,0.01764
3368,0.02011
3468,0.02257
3635,0.02503
3880,0.0279
3993,0.03037
4065,0.03283
4237,0.03529
4414,0.03775
4474,0.04021
4620,0.04268
4661,0.04514
4788,0.0476
4837,0.05006
4985,0.05252
5108,0.0554
5221,0.05786
5294,0.06032
5325,0.06278
5383,0.06524
5449,0.06771
5597,0.07017
5740,0.07263
5929,0.07509
5972,0.07755
6235,0.08002
6443,0.08289
6570,0.08535
6634,0.08781
6698,0.09027
6787,0.09274
6890,0.0952
6930,0.09766
7014,0.10012
7070,0.10259
7143,0.10505
7208,0.10751
7371,0.11038
7461,0.11284
7541,0.11531
7638,0.11777
7670,0.12023
7734,0.12269
7776,0.12515
7885,0.12762
7933,0.13008
8023,0.13254
8087,0.135
8170,0.13787
8226,0.14034
8346,0.1428
8373,0.14526
8391,0.14772
8421,0.15018
8484,0.15265
8561,0.15511
8601,0.15757
8627,0.16003
8691,0.16291
8727,0.16537
8797,0.16783
8850,0.17029
8876,0.17275
8941,0.17522
8966,0.17768
9018,0.18014
9056,0.1826
9075,0.18506
9140,0.18753
9178,0.1904
9217,0.19286
9240,0.19532
9311,0.19778
9364,0.20025
9406,0.20271
9455,0.20517
9494,0.20763
9533,0.21009
9596,0.21256
9633,0.21502
9699,0.21789
9796,0.22035
9832,0.22281
9883,0.22528
9932,0.22774
9971,0.2302
10043,0.23266
10148,0.23513
10204,0.23759
10249,0.24005
10294,0.24251
10324,0.24538
10382,0.24785
10438,0.25031
10507,0.25277
10614,0.25523
10660,0.25769
10709,0.26016
10801,0.26262
10874,0.26508
10939,0.26754
10971,0.27
11041,0.27288
11102,0.27534
11151,0.2778
11180,0.28026
11241,0.28272
11271,0.28519
11309,0.28765
11342,0.29011
11421,0.29257
11454,0.29503
11516,0.29791
11560,0.30037
11616,0.30283
11641,0.30529
11702,0.30776
11730,0.31022
11771,0.31268
11833,0.31514
11882,0.3176
11929,0.32007
11966,0.32253
12047,0.3254
12093,0.32786
12142,0.33032
12155,0.33279
12184,0.33525
12209,0.33771
12256,0.34017
12300,0.34263
12346,0.3451
12429,0.34756
12455,0.35002
12513,0.35289
12547,0.35535
12581,0.35782
12625,0.36028
12654,0.36274
12677,0.3652
12716,0.36767
12783,0.37013
12815,0.37259
12849,0.37505
12904,0.37751
12968,0.38039
13054,0.38285
13106,0.38531
13220,0.38777
13250,0.39023
13297,0.3927
13346,0.39516
13399,0.39762
13450,0.40008
13495,0.40254
13552,0.40501
13692,0.40788
13728,0.41034
13760,0.4128
13796,0.41526
13848,0.41773
13939,0.42019
14022,0.42265
14065,0.42511
14086,0.42757
14113,0.43004
14145,0.43291
14223,0.43537
14258,0.43783
14319,0.4403
14382,0.44276
14447,0.44522
14473,0.44768
14525,0.45014
14590,0.45261
14715,0.45507
14749,0.45753
14833,0.4604
14895,0.46286
14944,0.46533
15059,0.46779
15107,0.47025
15184,0.47271
15285,0.47517
15369,0.47764
15424,0.4801
15497,0.48256
15551,0.48502
15613,0.48789
15657,0.49036
15754,0.49282
15813,0.49528
15887,0.49774
16014,0.50021
16072,0.50267
16172,0.50513
16257,0.50759
16361,0.51005
16452,0.51252
16489,0.51539
16612,0.51785
16702,0.52031
16772,0.52277
16859,0.52524
16967,0.5277
17107,0.53016
17200,0.53262
17242,0.53508
17432,0.53755
17548,0.54001
17604,0.54288
17673,0.54534
17746,0.5478
17795,0.55027
17852,0.55273
17887,0.55519
18027,0.55765
18096,0.56011
18156,0.56258
18331,0.56504
18431,0.5675
18482,0.57037
18602,0.57284
18744,0.5753
18813,0.57776
18962,0.58022
19051,0.58268
19098,0.58515
19167,0.58761
19303,0.59007
19388,0.59253
19557,0.5954
19687,0.59787
19751,0.60033
19895,0.60279
20070,0.60525
20157,0.60771
20263,0.61018
20522,0.61264
20580,0.6151
20662,0.61756
20716,0.62002
20884,0.6229
20987,0.62536
21109,0.62782
21234,0.63028
21310,0.63275
21521,0.63521
21560,0.63767
21705,0.64013
21843,0.64259
21956,0.64506
22215,0.64752
22341,0.65039
22524,0.65285
22610,0.65531
22778,0.65778
22898,0.66024
23092,0.6627
23382,0.66516
23605,0.66762
23746,0.67009
24020,0.67255
24234,0.67501
24401,0.67788
24529,0.68034
24622,0.68281
24754,0.68527
25044,0.68773
25204,0.69019
25414,0.69265
25742,0.69512
25916,0.69758
26160,0.70004
26275,0.7025
26483,0.70538
26544,0.70784
26714,0.7103
27032,0.71276
27349,0.71522
27721,0.71769
27948,0.72015
28132,0.72261
28213,0.72507
28465,0.72753
28733,0.73041
28993,0.73287
29344,0.73533
29459,0.73779
29561,0.74025
29714,0.74272
29962,0.74518
30273,0.74764
30552,0.7501
30776,0.75256
31142,0.75503
31481,0.7579
31633,0.76036
31843,0.76282
32208,0.76529
32569,0.76775
32914,0.77021
33145,0.77267
33546,0.77513
33806,0.7776
34081,0.78006
34245,0.78252
34768,0.78539
35222,0.78785
35535,0.79032
35969,0.79278
36161,0.79524
36491,0.7977
36858,0.80016
37197,0.80263
37528,0.80509
37703,0.80755
38126,0.81001
38423,0.81288
38901,0.81535
39249,0.81781
39692,0.82027
40442,0.82273
40888,0.82519
41194,0.82766
42121,0.83012
43239,0.83258
43588,0.83504
44146,0.83751
44677,0.84038
45417,0.84284
45865,0.8453
46696,0.84776
47205,0.85023
47727,0.85269
48086,0.85515
48691,0.85761
49489,0.86007
50132,0.86254
51244,0.86541
52279,0.86787
52744,0.87033
54164,0.87279
54721,0.87526
55465,0.87772
56679,0.88018
58097,0.88264
59753,0.8851
60480,0.88757
62485,0.89003
63044,0.8929
65596,0.89536
66349,0.89783
67599,0.90029
69202,0.90275
71643,0.90521
72690,0.90767
74534,0.91014
75061,0.9126
76563,0.91506
77109,0.91752
80960,0.92039
82518,0.92286
86072,0.92532
87245,0.92778
90587,0.93024
92532,0.9327
94537,0.93517
98107,0.93763
99698,0.94009
102554,0.94255
105664,0.94501
113146,0.94789
119839,0.95035
127189,0.95281
130091,0.95527
134899,0.95773
148032,0.9602
155435,0.96266
165884,0.96512
169438,0.96758
175957,0.97005
207177,0.97251
217735,0.97538
237085,0.97784
286579,0.9803
331557,0.98277
406518,0.98523
497898,0.98769
746940,0.99015
2254061,0.99261
4602678,0.99508
13230275,0.99754
30000000,1.0


==> balazs/data/fig5_inst_shares.csv <==
class,alg_count,alg_share,llm_count,llm_share
vstd,129557,0.478,82882,0.5927
scaffold,342,0.0013,530,0.0038
translation,88175,0.3253,22512,0.161
proof,52942,0.1953,33917,0.2425


==> balazs/data/fig7_auto_triggers.csv <==
bin,bin_label,alg_count,alg_share,llm_count,llm_share
b0,0,157,0.314,400,0.8
b1,1--2,63,0.126,56,0.112
b2,3--5,45,0.09,18,0.036
b3,6--10,57,0.114,11,0.022
b4,11--20,94,0.188,13,0.026
b5,$>$20,84,0.168,2,0.004


==> balazs/data/fig9_tokens.csv <==
alg_prover_in,llm_prover_in,alg_prover_out,llm_prover_out,alg_reviewer_in,llm_reviewer_in,alg_reviewer_out,llm_reviewer_out
266925,970989,30127,35646,472428,412862,15763,16259
260148,749266,17758,28339,500961,356937,11264,14418
238965,495356,11940,17964,399825,299066,8908,10411
1265053,2573430,88457,97172,607288,934917,16142,12968
151010,730156,7490,15393,317894,433711,9322,8625
231982,515614,9086,7855,243077,445270,7261,8832
230819,799121,8708,10025,626962,407446,11863,8645
271191,507543,7965,10894,353711,663566,10066,15076
185723,670877,6599,18411,316198,337941,10454,6733
567763,768899,45769,46586,656172,572183,12644,8339
2114630,1280202,81441,75054,874473,915116,9639,14856
2579230,2162991,95228,85930,980571,824778,9965,16863
257803,578849,10649,23272,409061,358105,12203,11377
283648,975698,9969,22662,462022,686964,11452,14365
319606,745197,9090,27576,286926,501175,6453,11172
5631977,1845301,185427,47825,2041369,376107,31117,11642
400252,906466,29257,27600,825146,686822,11733,19484
543379,2088743,56037,50359,600154,633837,11532,21278
1458636,1055379,85519,15252,610863,1086795,22595,13449
1478637,685081,20079,45649,958655,403462,29381,9724
368944,886546,25002,17732,295195,405212,11845,9459
286273,470405,16013,12085,345059,510645,10360,13552
230540,271912,8112,8107,488259,502195,10985,7732
330127,687195,16437,15930,265111,444261,7547,10417
187579,449994,7118,9707,268490,413620,9778,7057
850451,1049329,53224,57927,780591,745818,20870,13802
1324326,682622,60905,42918,516331,478209,9501,8737
302385,713538,22306,33892,487818,314707,8110,11429
899614,704119,76410,24813,460412,494432,16786,12938
274744,509163,7781,14690,374124,320451,10443,7709
1304210,1967883,60307,65355,809973,955921,12789,18672
241322,444182,15472,13136,397321,421793,10596,9857
430423,1135232,18139,32237,338820,404462,14938,15099
1919930,1028352,36674,41019,1185634,587861,20619,13867
166162,311547,5909,8368,514119,502878,10409,11937
313152,514377,8038,11082,332125,316111,7017,7997
316751,554253,10678,13298,338881,439591,8040,9580
179805,448167,6502,14084,292964,313940,7620,5927
176718,527634,8536,17436,378569,564887,10853,13498
303230,765952,12915,19376,381054,391672,13851,9552
439924,591515,18365,13932,521685,279188,25307,11222
177018,405842,8599,10810,373432,449441,11350,6980
452518,695684,19561,23264,334141,509755,8252,10436
226937,1440611,7920,25925,245434,264219,12058,8113
231333,432692,13279,10681,491583,348744,10494,7268
217520,235341,9309,8574,329667,501145,9118,10594
573904,724474,44299,16406,700144,400378,11913,8925
250460,407469,11904,20904,525740,515662,15906,14616
544417,1089093,61208,39867,811609,936093,13423,17999
540245,746703,23692,44379,342520,543017,8907,12813
555679,1949471,61400,56650,568258,667547,10624,9726
665005,828285,47447,30022,545851,835547,19424,15654
730427,1137022,31089,57003,236302,484519,6752,13502
391982,746713,15516,33947,528253,593782,14580,13548
664463,1154887,48432,54652,881952,552011,25492,14394
359436,741672,9351,12904,324754,225630,6017,5788
3134261,87837,51209,2686,747363,558074,9919,7340
179253,193099,6520,6418,357860,309061,6997,9674
214218,509559,7524,12678,199942,434611,4229,5921
539132,429742,25223,19455,338743,402720,13550,8785
228413,406703,9184,14364,200426,261399,8687,10543
199639,553302,7983,10376,325982,274256,5984,6774
150972,494462,8016,13319,271588,442243,9130,8807
200180,228239,6383,6305,222990,385682,8501,9432
617880,332687,27706,16486,550325,303884,13267,5512
205668,382509,7372,15208,181641,293516,7342,8043
131292,433783,5342,9812,280965,427282,6956,8217
316735,410732,10002,9681,416734,469429,7797,9138
1834282,963469,136039,46487,767636,744157,15844,13908
655044,688881,48012,28097,971283,587797,11175,14199
921311,1510291,60485,66363,676428,616358,17942,5846
427970,1486214,24837,43183,625613,503575,10037,8400
843991,1361580,32673,31307,501107,790309,12341,12703
721906,970798,19664,22907,529076,404736,10556,12340
507792,4030911,25705,98163,467531,813219,13499,13511
615345,1772137,35088,44898,658487,566699,11190,11449
2030166,910497,68099,42847,754045,636923,15335,14861
2223410,2807468,117699,152818,1140043,1855849,19045,26763
841809,1184176,39021,30917,534655,761591,15774,11060
619942,907212,36518,42328,700539,370271,17721,8030
192115,402078,9053,9767,357899,497814,8362,8968
285298,776994,11533,19207,393579,461482,11407,7589
571821,675096,15499,18492,459267,369495,11892,8469
397649,407027,6235,12130,413676,384783,14974,7561
342048,694582,34485,40856,347956,426961,9332,9157
260516,246107,17141,8990,609468,377019,14194,11052
885122,1429447,47457,40829,413643,630670,12162,12839
142492,328907,6631,9248,364298,285473,9447,9656
206014,681742,7635,12857,258766,272903,8763,7319
1289064,1454158,45068,51916,597415,1151679,16879,12720
1188015,840697,46458,35473,504378,688348,15158,9973
319247,1105595,26627,24860,435906,592782,15366,7504
325781,869240,14760,26527,405476,629216,10061,8053
296919,747250,9724,28613,387146,528148,9797,9530
393205,1225778,26195,33613,274598,556149,13573,9750
368804,680445,21932,60574,619321,663309,13246,12670
345268,692782,10661,29226,438574,566273,12221,10620
280190,962935,12800,17096,369958,391585,10186,8688
256661,680971,9054,26535,312373,538079,10658,9995
331084,530841,9911,36047,540329,751535,11051,12792
290228,372625,8902,7734,417075,420649,8095,11328
906044,1260894,42637,32407,438430,985197,14199,14177
2615708,1201767,61761,51835,298667,924978,6820,19751
72863,1510188,2443,80368,721846,727828,23133,10685
752410,1311743,50481,60708,635250,696865,21078,10084
1281775,1084163,25240,24366,517716,529236,9560,9965
192124,571941,5944,19859,292654,444747,6881,12114
226251,623616,9580,21053,423225,501577,9277,11844
244905,486300,9561,18008,340831,412653,11926,10540
219072,591826,6273,16485,284405,435681,8156,10761
162349,356008,6211,10783,234290,420236,6620,9406
569168,656688,46221,34623,570492,773939,14671,12709
1152530,3516162,46090,82040,460955,549577,12653,9493
229561,430911,7607,9162,299667,407107,8251,7993
1285114,1248868,35227,20254,591978,678532,8306,8624
696761,1397805,12630,40343,892737,811310,12887,22206
4518569,2536663,62779,70766,1668562,1136432,19241,15883
2964225,2326318,52370,62499,911874,1239333,15654,13334
853762,1487094,60846,44169,747790,544890,17920,13159
144390,497858,3052,9969,615519,560380,11846,20986
252207,482440,8703,19872,562111,470620,11596,10333
649489,272880,12504,2918,670636,937382,12452,15256
802144,335632,69508,3584,703827,652926,17387,16466
503194,671354,26859,36326,394090,525161,10808,7720
814843,851182,47981,26468,471419,483218,6441,9431
1351228,1390234,63034,37715,406562,574767,6988,13334
589813,543360,12984,28485,610768,395218,8743,8351
383922,826056,24090,32066,646340,512467,15742,6492
382759,533268,23804,24085,456715,476817,11174,11817
568264,1679328,44345,44597,348668,484978,8726,6536
463169,698920,26781,51147,547952,511162,14243,11618
449605,415750,19745,28383,519263,510078,11052,11231
489142,1002208,38955,30083,847580,467674,13920,9519
427665,653748,32553,15330,408890,503316,11157,9671
764369,1021194,62975,48794,1020288,480967,15085,12611
784917,736691,54033,45006,367922,491944,8706,11853
405842,943631,28517,42398,1203315,542297,16210,7685
422042,787646,9532,25647,515448,340862,11995,8436
239163,599315,11809,19037,465766,370698,15428,9620
246374,453481,13705,20383,314868,415599,10501,9985
424204,847165,17043,27203,541972,416094,13406,9551
313765,542743,10978,26522,291006,330180,7839,6343
339594,647357,22161,25373,404311,433839,8613,11898
2117404,1561698,91430,81470,1052829,1196294,19800,28897
889090,779913,53752,34352,588041,477650,12546,9283
314403,676989,35076,31330,481474,668210,15374,7133
197836,468105,7803,11639,304386,286106,6806,8687
1284952,3300408,72375,71298,637449,787801,8530,22835
1320393,637928,61970,39710,589866,375019,14208,12167
559179,862665,47757,17087,394298,433579,10595,9538
1836768,974193,58394,48712,790906,474562,15176,7060
4084660,860014,94621,45050,747524,550959,9525,8068
1122535,417279,25520,8781,748780,424866,12274,7798
2682064,1509316,46932,82391,1609122,798784,11793,14544
210484,480082,8780,7028,254781,353883,12301,11318
222507,438265,8321,8852,550075,381683,9288,10237
1381990,1335308,88005,50045,1325197,834718,18528,14524
322618,719962,16972,16806,338778,433707,15869,12138
167357,369044,6826,12020,311286,289826,7339,6919
167784,413744,7661,11784,382170,247559,14270,11007
268339,752073,21931,26875,335498,392850,7586,7871
450739,725698,39226,29029,394104,441352,13407,16039
233705,552766,9255,16154,295338,395693,9701,7010
305810,511935,13393,18029,586851,271276,14892,8181
182050,413868,6811,12093,414526,346001,13253,12466
446167,614838,38927,21032,460261,579658,10179,12952
208428,545214,8185,17565,438890,498154,12566,8599
500673,784728,28404,38316,335578,612583,14048,14765
680129,904259,28511,37137,626463,478990,19870,14670
452622,919251,13332,17104,623765,449716,9775,8103
276214,646797,10409,13529,629791,489587,9884,6400
335742,766545,11108,20822,729309,549194,10142,14508
403663,596522,12017,14639,357797,370350,8290,10273
1124795,1497583,59628,57466,1202885,769266,17862,18243
897913,1928056,49264,64037,557382,545901,18069,10574
703176,1291914,24083,37086,419889,684007,13123,14421
933043,1287508,39713,28969,573903,471702,10291,8566
1490099,968244,48621,52108,522321,475899,17006,16149
396225,819563,41118,29737,521669,375527,8632,8232
2499240,1082650,68627,37599,392846,1065286,10900,16332
654093,1294602,45823,51824,591410,443437,11047,13144
596843,1347837,48430,51000,563291,538965,13234,15520
266149,1537551,22072,63366,405667,476493,10663,15022
492421,874012,38447,56094,454620,464770,11857,7964
245423,415136,9949,20864,289938,303876,7611,9683
2032475,2420649,82775,65625,949282,913898,15443,11674
238891,709751,15274,20278,162688,359731,7171,9464
245843,484014,17122,16710,284518,394586,13244,13954
258500,379749,12842,10765,441576,364629,15826,11308
249190,755624,7492,21521,282110,229913,7266,10641
826818,2202178,47356,54047,459908,392232,14749,11913
436776,220859,24949,9623,329718,427011,9972,11640
200023,247515,8512,8553,241120,352100,11038,11571
171150,539108,9910,20240,256756,392799,12143,7938
202659,205695,9143,7530,257932,423836,11038,11400
167467,314105,9060,8065,329513,303959,7321,7938
1754529,1696813,55692,44554,507617,1188272,14566,27911
1246425,1234764,69907,85900,1008976,919282,20274,13383
1301510,703260,50796,38680,537665,486113,15389,15536
463107,507709,15481,21577,386708,220380,10190,7836
558716,499793,15147,15694,221043,241817,10522,8754
194903,173864,7713,7150,393712,341550,8910,10601
205343,202600,9888,6424,296675,395682,8185,11021
255992,315051,8973,8391,344920,500158,11447,10250
1086045,1042759,33009,31302,455605,425617,17495,19768
1225718,902165,35114,44684,596052,578924,13325,9834
137264,1950273,3134,76574,1238567,895844,21320,14848
485656,634861,34626,40609,665300,438478,11180,7138
420015,1570579,23296,32708,500228,796651,10920,14911
1734106,674644,47652,20636,655418,467703,13761,11720
254741,744915,10420,34791,449122,449068,13549,10391
272138,896185,18987,21193,348577,578000,7319,12252
231148,360621,7730,8457,290654,413422,7590,10479
237762,393506,8239,7935,252120,419722,5811,11493
981740,1949517,49018,59679,428746,583986,14756,15223
187645,315717,6776,13937,290156,343386,9222,11456
215597,449803,6587,8884,267752,257906,8773,9169
175183,480049,5734,17554,225104,296299,6291,5646
203155,347074,6963,7558,269094,361818,9942,7178
168795,381405,7021,8378,292334,389562,9635,9948
603089,551759,29645,18829,396444,370295,12303,9539
308039,494036,7724,11863,300368,273716,7679,7627
3175328,1456845,82178,54351,657277,776021,21654,12214
480851,896245,46695,58526,334032,1062944,11005,15215
445184,456431,11980,8512,427867,355227,14070,12892
280698,271970,37244,11472,392931,374772,13018,5684
282132,689827,10738,22838,271632,378936,10288,14325
137475,1291106,9475,20747,216639,495564,6673,9471
223876,466340,13068,25256,378566,296669,9261,10211
215811,709353,11290,13189,216644,325315,6470,9516
198470,212574,8305,6107,245679,298193,9277,7053
1019117,1227793,24099,51927,410884,497555,11065,10698
259435,892216,11543,35401,661842,349933,13333,6640
382090,1228921,14554,25950,394157,491261,11659,10703
234777,762018,13452,33817,399492,726359,10537,11708
514575,1160022,16793,50929,598071,541566,11367,12535
1522736,1187584,74222,42558,565839,566397,11354,10681
331271,696803,21707,51323,385711,548037,7830,16011
482403,1273551,23316,47056,375190,512962,11573,10223
377549,784414,23823,34744,545940,521020,14171,8922
214844,457297,10727,15524,263288,308620,8009,8052
354933,734650,20170,33736,460068,703276,6881,16186
293211,823100,16031,15834,333973,330593,7987,9780
232582,528640,6800,11991,352540,354448,7847,8814
267721,570302,19726,22598,303630,436487,7298,12795
484026,991230,29785,46044,506412,468182,14129,13390
410809,411113,34001,30242,277774,383702,14488,8626
415667,379464,83348,14226,396103,484758,17016,16343
243574,509456,14717,14001,280182,381268,7516,9545
235973,500007,20442,16306,424824,322137,9153,9689
291822,547789,13234,13976,363552,433559,10633,13564
384771,891383,25978,24625,567779,569339,13717,12290
562592,576370,18589,38229,551879,1168428,9819,21014
705056,630593,35463,48698,635637,686838,14513,12543
616930,1180909,16875,54216,754330,729914,23647,9062
480426,1275515,33649,83644,718416,932330,15628,9210
1574786,2164938,73071,78207,652859,907100,11934,18847
194966,211589,6146,11027,368899,546003,7694,11051
313417,600003,15061,18262,499132,500850,10660,10846
191315,490855,7501,16429,407694,314828,9217,7900
291033,295746,11918,9028,333343,415987,7658,8852
255665,488485,8282,12610,466344,259210,10243,6621
154319,574993,7470,10321,342071,402267,8947,8813
758575,724972,25096,15931,463447,577849,10215,8010
617411,1031261,27106,21016,362587,313273,8415,5787
381829,831204,16830,21686,477725,650301,8495,10673
483690,919579,27994,34487,478715,783450,12816,13332
277275,671473,7472,17224,337914,352150,8935,8236
337651,723017,9551,16651,523251,417619,9503,7922
277993,646540,7706,18060,385985,280461,9271,6604
332204,579390,8921,11286,290251,397300,9442,9220
316817,562965,8412,15540,342401,582454,6614,9752
352286,821745,8224,14430,423944,577853,10948,7689
365018,996637,13607,19385,526776,517819,11693,12112
429952,636540,10241,18409,417868,486741,8255,9241
329311,1120645,8435,17512,507282,473178,10088,10091
388303,745155,11640,32928,226494,603007,8004,10063
1268676,875203,41313,37644,381413,582846,4860,13155
273650,553138,15637,29531,330382,778149,10830,15301
227663,363805,11162,14726,397371,415744,11902,8611
225339,319368,7338,8128,338301,333947,5738,8395
1036195,820120,57664,39968,681570,356849,23757,9339
326077,644445,10304,22058,399348,305981,11188,14844
250853,193235,18367,11230,511329,353088,8277,9880
341607,306302,9366,9253,233911,384764,7287,9665
473183,387037,7300,23768,210704,372829,7287,11599
671165,614386,28166,16844,660409,448522,10310,10627
157150,228351,13285,8808,385501,436214,9795,8174
1246778,1730263,78508,97151,925481,776765,21189,14775
1517442,1463697,84577,86597,591830,769586,17386,17275
661790,329612,29946,17713,481716,597877,11435,15752
160984,386131,6530,8283,356260,254040,10795,5344
159303,499292,6175,8845,254479,347336,6773,7100
304107,405746,18917,13032,382627,308164,10791,9248
239150,1555765,15252,34654,416663,293830,12919,11142
214976,770822,8642,22961,341696,403748,9538,10786
389268,308835,16779,8716,351779,202866,7183,5395
482399,1294355,13562,22117,698387,572847,11484,7415
189406,250817,7824,7435,347515,311107,6255,10747
1735388,1518606,70904,91911,1013756,1590991,10629,17853
3325621,1368541,71008,58945,1480361,867756,21984,12668
2292894,560380,36927,18384,1716202,1246149,16774,12785
2268834,1155541,78582,44928,770249,792569,9406,11734
913804,2109064,60006,95895,586711,1012869,10548,13879
511517,1137053,10992,26096,821167,493882,12343,11778
2135432,737506,46014,38537,1092271,903974,17014,14270
613310,633811,12018,16843,679296,372939,9026,8643
1520777,1591242,40029,75988,1159851,897287,16423,9729
842170,1393247,39748,38061,983519,705755,13640,16217
1886615,1106364,51952,38584,991696,460369,10056,8725
392347,1045562,10480,20717,306345,429105,5446,9890
201426,480595,6316,12766,337067,397731,10136,8156
231803,478957,6694,19113,292790,544415,5770,12345
199878,515215,5954,12504,511849,309563,10064,7044
268620,716859,10120,23741,328059,460963,7756,10877
653154,242419,25272,8765,608405,632124,13382,12768
287578,790464,13761,23921,445918,408012,9983,10073
220061,379886,8023,9095,308071,203972,9541,4394
564988,1482603,47397,52752,783892,380670,20166,11945
406554,730213,30172,35198,360538,531730,14143,10353
406631,1163057,23999,41885,796919,671544,11987,13612
431741,1044133,16965,22710,414637,246751,13832,7627
653450,828457,46085,25959,570056,511715,9623,12082
1128738,1138460,70692,50500,874279,582991,14429,13960
478959,725661,30860,26177,515452,565959,11367,8256
827975,713422,60561,61013,599583,605363,15193,18848
345398,431886,24837,16694,641595,480488,16114,10138
191614,188739,10191,6804,331668,439434,10651,13372
185549,499291,8443,17013,323879,456913,11856,12146
265713,894674,11676,21558,373819,384481,10158,12399
202681,325434,8873,9431,312869,262076,9221,10140
664744,692460,46296,34320,403595,473515,10550,11096
462032,343776,52819,32514,528326,589586,13395,15254
854509,952755,48928,36857,542910,502842,11251,12343
251737,524448,9825,29142,442043,537215,11356,9538
1949178,1177974,67414,51791,1955328,627879,22771,11043
234778,630279,11980,27994,326375,365142,7614,7948
281667,736039,13883,20731,345677,362047,9952,11626
214640,417229,7883,22064,378914,410658,8444,13178
363634,971021,16286,37425,358726,441044,9201,8804
213562,469616,7099,16933,193869,183515,4659,8138
929510,1120338,64716,58502,492567,470079,8828,12982
3609618,1374418,78552,92354,512325,726325,15073,10096
327936,617060,19523,30512,426627,439479,10799,12524
198664,681768,12496,18542,598043,326716,15263,10339
249719,484260,15361,19356,338034,466671,9642,13038
250408,507421,7861,14892,324894,349029,8822,6948
457674,925692,43737,51079,348988,682079,9032,16401
274450,636708,18093,17383,337148,435553,11402,8370
188889,197013,11330,9106,342731,350180,11065,9957
283847,533922,23070,19017,582373,322163,11770,10244
293599,700593,18288,26035,390629,535357,10820,11853
363951,934894,23338,21656,726839,491058,14240,11335
814172,611514,18236,44213,440787,356972,12400,8753
377666,699565,17160,17870,322571,321661,12017,12710
1891029,570373,80069,46603,449120,351150,13379,9450
348776,447745,31342,14299,421810,379002,7780,11107
1225939,716092,55144,28972,483149,617931,12706,12836
485672,884169,24240,39667,565449,438812,13625,12527
680446,953227,13137,12640,381044,453783,9426,10601
1361809,1220502,39315,43825,286654,686273,14452,14243
1286866,1390888,52550,40651,622811,759810,21977,15107
332158,456466,8364,11865,307989,331888,6099,11556
1103558,838827,49179,21826,1748498,553699,46638,12239
805221,1199395,36607,41089,390329,465662,10980,13871
266007,650989,18147,19162,353099,480125,16218,14329
1242432,1816603,62009,75486,686161,917756,12229,23934
407333,860365,24967,26182,356863,409413,12444,10921
333513,1140233,21573,32201,278983,362488,12064,12021
380281,1313997,21283,33630,285754,465155,15075,11561
849180,1913494,68072,66821,746596,646443,17862,13013
589700,543846,25635,18524,282176,299473,15247,11778
224760,423122,9911,21001,384956,446422,9337,7352
1489318,1371136,39613,50839,288459,970398,11469,12744
271544,404733,6768,13094,250621,654093,7620,13620
310500,526123,23289,27641,375722,547880,11990,14060
340840,774726,18757,29638,565456,692869,13558,9643
284422,410970,17693,28410,426705,730352,10418,15697
195938,778096,7155,15213,237482,529693,6584,6944
399844,767737,22419,30037,365023,448392,13911,8520
667102,648514,27436,16335,667310,482155,14544,12237
1518543,764436,63454,74279,352136,791458,6382,19080
751107,1263900,57024,39520,604230,688348,14733,18873
364352,668974,9250,14067,560147,519101,8682,8611
417842,802835,15650,18908,514408,587474,9243,10919
1195094,1151760,64653,68984,471001,601316,12919,14935
497716,548346,17268,19941,507552,458847,7356,11019
836991,562832,32597,31288,658733,323414,10028,10134
505036,1538390,17726,46508,542137,546473,11056,10051
2542560,1652172,71164,47882,628324,546089,18453,11196
202230,742393,6457,19522,390884,432297,7040,8679
215014,573162,7839,10309,304117,257485,6822,6866
306814,592975,10352,14019,465483,497420,7597,9324
248803,674423,7108,16708,328335,265255,7545,5263
584778,834004,54268,54827,584491,400686,17077,16180
178920,684320,11690,13258,307013,408063,14922,8905
402960,766634,13019,29813,261115,310892,11768,9184
643282,436929,29004,14185,459281,310930,6615,10303
1042539,877981,34507,36640,533606,500425,10166,11605
169966,687035,2555,17600,393016,257706,14358,9031
232722,713106,10627,20074,316650,362928,8717,8618
305194,418470,16223,12929,563898,370616,10956,9332
367171,498072,17448,18350,444950,335636,10660,8407
338263,4182611,6065,77087,662290,976784,14443,17161
1559738,1230672,40029,30301,917173,439071,16307,11039
1734399,968320,80191,55760,924209,669060,11988,9178
1044448,1273465,32302,47288,1340300,908591,16730,12277
192407,518969,6674,11136,209858,327216,4699,8201
1155390,2004632,28926,35995,663901,547966,11723,16200
395310,1476446,26010,32559,384955,335670,10403,12003
181929,182053,7852,5338,353200,552708,9413,11151
174855,419941,6201,6889,262946,326955,7172,6993
210471,437335,8900,16394,341554,445512,10086,14416
250309,749942,9603,11459,185143,390201,5752,8945
184768,518147,6694,14826,227724,338830,6401,9637
172006,575236,5535,15967,282025,341862,9854,9591
203679,559019,7646,12294,393673,343051,8579,11793
238804,452585,7844,11313,320301,361611,11880,7161
202710,506460,8795,13657,296108,393508,10045,7893
215374,477972,11394,15144,412600,356615,11213,5402
189755,588467,4140,13310,322724,336569,8447,8655
1021670,943613,38412,35306,616041,1491655,14889,26127
200219,489139,8164,13466,354505,295618,9004,6945
450771,220887,14391,8752,252214,363189,8863,8328
824550,2284824,69476,78179,499212,651319,14449,10899
620811,1029394,28184,30140,591816,602561,12849,12311
491992,616853,42116,20580,433867,529579,10677,12963
344505,587507,10061,10753,572778,508857,9588,10810
331345,451190,8377,10435,583745,523165,14549,11796
483582,600751,15103,19251,466600,899525,11599,17725
207649,347314,9351,10242,401308,338428,12499,7507
867244,670163,32518,33726,385761,327933,15288,14298
236736,436032,21568,12885,339178,356164,9332,6593
220066,543448,7678,10866,456013,322391,11679,9164
214951,570235,6560,7280,376321,264342,9913,6932
666523,669722,31376,26939,435282,466748,10765,8088
491640,841384,33472,29007,582405,536825,11072,10030
488606,409181,33421,30754,234868,562217,10138,10633
447783,981396,28284,42982,440993,357949,9623,5722
319387,741811,21991,12605,335909,1145171,5933,12618
272443,666710,39940,33674,364874,444463,12151,11594
230677,482641,7529,8055,369458,295865,6989,7682
724399,1450048,52700,65302,783251,593014,14215,11182
199119,521927,6641,22055,352162,404032,7655,10481
239599,682252,10598,19649,254762,357743,10805,10068
333890,511586,20042,25059,365338,495962,15927,9878
393933,530789,12505,18006,758411,475980,16433,9539
248387,597774,14733,19005,357105,453558,9675,9307
570333,808835,19700,33852,499378,416406,10456,7507
355152,586157,26322,29507,277317,407780,13045,14120
342477,504722,24499,26123,384435,621496,15897,12419
2066355,1509843,73364,82768,680549,784454,16974,15517
341417,374859,10095,8161,445557,423413,11508,7260
227544,544155,9093,17884,322047,316694,8510,9268
128440,378645,5922,9853,297727,411102,7898,8868
1244121,1099013,47732,41109,582603,692583,18641,13831
920252,1146924,45365,45314,1278857,602776,36477,13022
294470,819303,17892,28371,487926,493934,10926,11645
122646,1723867,3127,82616,922659,684925,19133,15908
231118,579867,7552,11411,319985,448237,12188,11034
227980,521463,11146,19807,384792,367877,12404,12362
264359,249579,11145,21807,377280,475363,10328,9370
206559,667572,7274,14441,215606,368685,5530,9942
350039,834200,6390,35349,422612,572140,12978,10302
699979,561305,56873,58380,590595,530211,8627,10113
547743,793100,44110,21071,428849,584099,8146,10685
727516,2113437,47027,63060,621682,632521,15145,10921
459538,662207,30574,23207,463212,484299,13567,12321
496806,941273,37389,34920,599298,519067,11882,6862
333767,947286,8969,20464,547007,756259,16877,13073
284514,695156,13179,19667,441034,445208,9254,6262
707958,796842,14780,17406,549657,705214,14459,10412
293460,734139,12981,14816,546462,607896,16183,13801
877094,1186649,60316,48289,1221483,621488,39345,9121
652301,1734621,35035,42166,468442,648665,14417,12041
399721,715616,32381,33330,600134,516484,13435,9878
2570759,1358641,58367,20985,508927,667499,12063,16080
402148,614563,18652,23058,401266,597653,7917,13278
447902,611511,24869,35337,612086,868022,12058,16463
841046,617511,52257,26356,775566,489450,9481,11894
2114225,605632,53351,34482,394786,754402,13880,11968
3046243,1433547,65871,37313,722412,709960,9870,11384
1419007,1073927,66460,26060,360145,618223,7384,8951
278383,742231,18983,23390,234678,459743,8477,10711
278610,707733,16751,20152,581862,224429,15317,10561
288063,1093153,12347,17880,478688,495646,15043,14151
236668,413773,10364,14790,489497,440174,9295,11770
274467,361960,14050,12621,396734,435197,13214,10009
282328,443494,16891,14956,460920,451481,11241,8698
221259,685932,7065,17934,263773,302362,6227,11106

